Configuring Test Generators using Bug Reports: A Case Study of GCC Compiler and Csmith

The correctness of compilers is instrumental in the safety and reliability of other software systems, as bugs in compilers can produce executables that do not reflect the intent of programmers. Such errors are difficult to identify and debug. Random test program generators are commonly used in testing compilers, and they have been effective in uncovering bugs. However, the problem of guiding these test generators to produce test programs that are more likely to find bugs remains challenging. In this paper, we use the code snippets in the bug reports to guide the test generation. The main idea of this work is to extract insights from the bug reports about the language features that are more prone to inadequate implementation and using the insights to guide the test generators. We use the GCC C compiler to evaluate the effectiveness of this approach. In particular, we first cluster the test programs in the GCC bugs reports based on their features. We then use the centroids of the clusters to compute configurations for Csmith, a popular test generator for C compilers. We evaluated this approach on eight versions of GCC and found that our approach provides higher coverage and triggers more miscompilation failures than the state-of-the-art test generation techniques for GCC.

==> notification/accepted.txt <==

Nikolai Kosmatov <noreply@softconf.com>
Nov 27, 2020, 2:59 PM (5 days ago)

Dear Md Rafiqul Islam Rabin:

We are happy to inform you that the following submission has been accepted as a FULL PAPER to appear at SAC 2021:

Configuring Test Generators using Bug Reports: A Case Study of GCC Compiler and Csmith

The Program Committee worked very hard to thoroughly review all the submitted papers. Please repay their efforts, by following their suggestions when you revise your paper.


Please upload your final manuscript by December 14, 2021 at:

https://www.softconf.com/l/sac2021/

 
You will be prompted to login to your START account. If you do not see your submission, you can access it with the following passcode:

1012X-P9P9J2A3H6


Alternatively, you can click on the following URL, which will take you directly to a form to submit your final paper (after logging into your account):

https://www.softconf.com/l/sac2021/user/scmd.cgi?scmd=aLogin&passcode=1012X-P9P9J2A3H6

The reviews and comments are attached below. Again, try to follow their advice when you revise your paper.

The page limit is 8 pages, with 1 or 2 extra pages available for a fee (to be paid during the registration fee payment). Thus the overall page limit is 10 pages. References must be included in that limit.

The selection process was very competitive. Due to time and space limitations, out of 33 submitted papers to the SVT track, we could accept only 9 papers as full papers and 4 papers as poster papers.

Notice that the SAC 2021 conference will be held virtually. For more information, please follow the updates on the main SAC 2021 conference website:

https://www.sigapp.org/sac/sac2021/

Congratulations on your fine work.

Best Regards,
Nikolai and Erika
Erika Abraham
Nikolai Kosmatov


==> notification/copyright.txt <==
Your ACM Copyright Form for paper "Configuring Test Generators using Bug Reports: A Case Study of GCC Compiler and Csmith" in The 36th ACM/SIGAPP Symposium on Applied Computing has been accepted and is attached for your records.

For reference the DOI for your paper is https://doi.org/10.1145/3412841.3442047.

If there are errors in either the title or author listing, please contact the proceedings coordinator for this publication, to receive a blank form to be completed for your accepted paper.

When preparing your paper for submission using the ACM TeX templates, the rights and permissions information and the bibliographic strip must appear on the lower left hand portion of the first page.

The new ACM Consolidated TeX template Version 1.3 and above automatically creates and positions these text blocks for you based on the code snippet which is system-generated based on your rights management choice and this particular conference.

NOTE: For authors using the ACM Microsoft Word Master Article Template and Publication Workflow, The ACM Publishing System (TAPS) will add the rights statement to your papers for you. Please check with your conference contact for information regarding submitting your source file(s) for processing.


Please put the following LaTeX commands in the preamble of your document - i.e., before \begin{document}:

\copyrightyear{2021}
\acmYear{2021}
\setcopyright{acmcopyright}\acmConference[SAC '21]{The 36th ACM/SIGAPP Symposium on Applied Computing}{March 22--26, 2021}{Virtual Event, Republic of Korea}
\acmBooktitle{The 36th ACM/SIGAPP Symposium on Applied Computing (SAC '21), March 22--26, 2021, Virtual Event, Republic of Korea}
\acmPrice{15.00}
\acmDOI{10.1145/3412841.3442047}
\acmISBN{978-1-4503-8104-8/21/03}

NOTE: For authors using the ACM Microsoft Word Master Article Template and Publication Workflow, The ACM Publishing System (TAPS) will add the rights statement to your papers for you. Please check with your conference contact for information regarding submitting your source file(s) for processing.


If you are using the ACM Interim Microsoft Word template, or still using or older versions of the ACM SIGCHI template, you must copy and paste the following text block into your document as per the instructions provided with the templates you are using:

Permission to make digital or hard copies of all or part of this work for personal or classroom use is granted without fee provided that copies are not made or distributed for profit or commercial advantage and that copies bear this notice and the full citation on the first page. Copyrights for components of this work owned by others than ACM must be honored. Abstracting with credit is permitted. To copy otherwise, or republish, to post on servers or to redistribute to lists, requires prior specific permission and/or a fee. Request permissions from Permissions@acm.org.

SAC '21, March 22–26, 2021, Virtual Event, Republic of Korea
© 2021 Association for Computing Machinery.
ACM ISBN 978-1-4503-8104-8/21/03$15.00
https://doi.org/10.1145/3412841.3442047


NOTE: Make sure to include your article's DOI as part of the bibstrip data; DOIs will be registered and become active shortly after publication in the ACM Digital Library. Once you have your camera ready copy ready, please send your source files and PDF to your event contact for processing.


==> notification/reviews.txt <==

SAC 2021, SVT - Software Verification and Testing
============================================================================ 
SAC 2021 Reviews for Submission #1012
============================================================================ 

Title: Configuring Test Generators using Bug Reports: A Case Study of GCC Compiler and Csmith
Authors: Md Rafiqul Islam Rabin and Mohammad Amin Alipour


============================================================================
                            REVIEWER #1
============================================================================

---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
    Technical Content and Accuracy (1-7): 6
          Significance of the Work (1-7): 6
Appropriate Title, Introduction, and Conclusion (1-7): 6
              Overall Organization (1-7): 6
           Appropriateness for SAC (1-7): 6
    Style and Clarity of the Paper (1-7): 6
            Originality of Content (1-7): 5
            OVERALL RECOMMENDATION (1-7): 6

Detailed Comments
---------------------------------------------------------------------------
The paper describes an approach to configure an existing test generation tool based on publicly available bug reports that contain code that triggers bugs. In concrete terms the approach is executed for the gcc compiler suite and uses the csmith test generation tools.

It relies on the facts that a reconfigurable test generation tool and a bug database exists. The reasoning it uses is that code that triggered bugs before iis likely to  trigger bugs later in newer versions of the compiler, too.

It is executed on different versions of gcc and it's shown that it can trigger more miscompilations in recent versions than other approaches can.

It would be interesting to see whether one can transfer the approach to other domains where a similar situation (configurable tool / reports with examples) exists.
---------------------------------------------------------------------------



============================================================================
                            REVIEWER #2
============================================================================

---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
    Technical Content and Accuracy (1-7): 6
          Significance of the Work (1-7): 6
Appropriate Title, Introduction, and Conclusion (1-7): 7
              Overall Organization (1-7): 7
           Appropriateness for SAC (1-7): 7
    Style and Clarity of the Paper (1-7): 7
            Originality of Content (1-7): 6
            OVERALL RECOMMENDATION (1-7): 6

Detailed Comments
---------------------------------------------------------------------------
=== summary


Compiler correctness are a crucial issue in both safety and security. Random test program generators are commonly to test compilers since the pioneering work on Csmith. This article focuses on the problem of efficiently guiding such test program generators. While prior works do exist in that direction, the authors explore the novel idea of taking advantage of user-reported bugs to help configure the Csmith engine. They explain their method, then perform a large scale experimental valuation, considering 8 versions of GCC and three opponents (Csith and two recent approaches). Their technique is able to find more miscompilation issues than prior work. It also achieves slightly better code coverage. 



=== pros

+ important topic

+ well finished paper (presentation, writing, related work) 

+ appealing novel idea

+ very solid experimental setup

+ proven improvement over state of the art, which is far from trivial as the field progresses


=== cons

- the authors do not report about the number of found bugs, but only about the number of found crashes (this is easier but less indicative)



=== details

Three suggestions to help improve the manuscript 

- Table 2: please discuss which classes of bugs are the most important, and also why there are so many timeout (are they real performance bugs in GCC, or completely unrealistic random programs?)

- please report about the (approximated) number of bugs found in GCC, especially for the last version

- it would be great to study the complementarity of your approach with other methods. For example, does K-Config find strictly more bugs than Swarm? 

- it wold also be interested to discuss whether the principles behind HiCOND could also be used to improve K-CONFIG
---------------------------------------------------------------------------



============================================================================
                            REVIEWER #3
============================================================================

---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
    Technical Content and Accuracy (1-7): 6
          Significance of the Work (1-7): 4
Appropriate Title, Introduction, and Conclusion (1-7): 6
              Overall Organization (1-7): 5
           Appropriateness for SAC (1-7): 5
    Style and Clarity of the Paper (1-7): 5
            Originality of Content (1-7): 5
            OVERALL RECOMMENDATION (1-7): 5

Detailed Comments
---------------------------------------------------------------------------
The paper presents an automated method and tool (K-Config) for testing C-compilers. It proposes to use bug-reports to seed a fuzzing test program generator (C-smith), specifically the centroids identified by  X-means unsupervised learning algorithm from BugZilla as Csmith input configurations.  The method is benchmarked on GCC and compared in quantitative detail to 3 other state-of-art input configuration generators.   Results indicate that the method triggers more mis-compilation failures, and achieve higher coverage, and hence complement existing methods. 

The results of the paper seem to match the intuition behind "bug clustering" - the tendency that if there is one bug in a fragment of code / feature, there is often more.

The paper presents a technically concise result but is a somewhat specialized setting.  The paper is overall well written/structured, but is somewhat overweight in the experiment part. I'm not always sure what to gain from some of the figures (fig 3/4)A little more emphasis on describing the method, and also some qualitative comparison is desired. 
 
The conclusions are a bit weak; The abstract states "higher coverage and comparable bug detection", the conclusion states "more mis-comp failures". 
Table 1 why is compiler crashes (O1 and O3) not considered a failure?
Fig 2 caption; doesn't seem to match figure contents (Number of test programs vs number of test inputs on y-axis)
Lines 275-278 Bad grammar. 
Lines 326-328 "test figures in failing programs" I don't see that from fig2.
---------------------------------------------------------------------------


--
SAC 2021 - https://www.softconf.com/l/sac2021


==> notification/submission.txt <==
[SAC 2021 Submission Received]

Program Chairs, SAC 2021 <sac2021@softconf.com>
Fri, Aug 28, 2:20 AM

Thank you for your submission to SAC 2021:

Title: Configuring Test Generators using Bug Reports: A Case Study of GCC Compiler and Csmith
Authors: Md Rafiqul Islam Rabin and Mohammad Amin Alipour

Your submission is indexed as follows:

Confirmation Number: 1012
Submission Passcode: 1012X-P9P9J2A3H6

If you want to revise your submission, please visit the following URL:

https://www.softconf.com/l/sac2021/

You will be prompted to login to your START account. If you do not see your submission, you can access it with the following passcode:

1012X-P9P9J2A3H6

Alternatively, you can click on the following URL, which will take you directly to a form to submit your final paper (after logging into your account):

https://www.softconf.com/l/sac2021/user/scmd.cgi?scmd=aLogin&passcode=1012X-P9P9J2A3H6

The authors are responsible for ensuring the readability of their submissions. Please double-check your submission, to make sure that your information and/or files were properly uploaded.

If you have any questions or problems, please contact eunjee_song@baylor.edu, a.bechini@ing.unipi.it. Please include your confirmation number in all correspondence.

Thanks again for your submission. We look forward to having a great SAC 2021!

Sincerely,
Program Chairs, SAC 2021
SAC 2021


